BAT AGN Spectroscopic Survey-XX: Molecular Gas in Nearby Hard X-ray Selected AGN Galaxies

We present the host galaxy molecular gas properties of a sample of 213 nearby (0.01<z< 0.05) hard X-ray selected AGN galaxies, drawn from the 70-month catalog of Swift-BAT, with 200 new CO(2-1) line measurements obtained with the JCMT and APEX telescopes. We find that AGN in massive galaxies tend to have more molecular gas, and higher gas fractions, than inactive galaxies matched in stellar mass. When matched in star formation, we find AGN galaxies show no difference from inactive galaxies with no evidence of AGN feedback affecting the molecular gas. The higher molecular gas content is related to AGN galaxies hosting a population of gas-rich early types with an order of magnitude more molecular gas and a smaller fraction of quenched, passive galaxies (~5% vs. 49%). The likelihood of a given galaxy hosting an AGN (L_bol>10^44 erg/s) increases by ~10-100 between a molecular gas mass of 10^8.7 Msun and 10^10.2 Msun. Higher Eddington ratio AGN galaxies tend to have higher molecular gas masses and gas fractions. Higher column density AGN galaxies (Log NH>23.4) are associated with lower depletion timescales and may prefer hosts with more gas centrally concentrated in the bulge that may be more prone to quenching than galaxy wide molecular gas. The significant average link of host galaxy molecular gas supply to SMBH growth may naturally lead to the general correlations found between SMBHs and their host galaxies, such as the correlations between SMBH mass and bulge properties and the redshift evolution of star formation and SMBH growth.

==> alldata_molecgas_paperv2.csv <==
ID,Galaxy,RA,DEC,AGN Type,zspec,rk20fe,Incl,Morph,log MSTAR,SFR,Delta MS,Telescope,HPBW,FLAG_CO,rms,Caper,SCO_SN,LCO_COR,log MH2,tdep,Fit Method,LCO profile corr,SN profile,W50,zCO
,,deg,deg,,,'',deg,,log Msun,Msun/yr,,,'',,mK,Factor,,,log Msun,log yr,,,,km/s,km/s
3,NGC7811,0.6101,3.35191,Sy1.5,0.033,14.8,41,spiral,10.64,3.98,0.15,APEX,27,1,1.8,1.05,6.2,3.6,9.19,8.59,1,3,3.2,74$\pm$21,7659$\pm$10
17,ESO112-6,7.68262,-59.00721,Sy2,0.0325,15.5,61,spiral,10.56,6.11,0.39,APEX,27,1,0.9,1.04,11,7.7,9.52,8.73,2,8.1,10.4,561$\pm$158,8614$\pm$55
28,NGC235A,10.72004,-23.54104,Sy1.9,0.0158,17.5,38,spiral,10.9,6.5,0.16,APEX,27,1,1.7,1.31,14.4,11.7,9.7,8.89,2,11.4,12.5,461$\pm$94,6604$\pm$42
44,ESO195-IG021NED03,15.14568,-47.86772,Sy2,0.037,10.3,66,uncertain,10.95,6.36,0.11,APEX,27,1,1.3,1.21,7.4,25.2,10.03,9.23,2,23,9.2,469$\pm$123,14363$\pm$56
50,ESO243-G026,16.40833,-47.07168,Sy2,0.0168,34.8,78,spiral,10.39,1.88,0.01,APEX,27,1,1.1,1.16,7,2.9,9.1,8.82,2,4.8,11.9,559$\pm$160,5737$\pm$51
58,NGC424,17.86516,-38.08345,Sy1.9,0.0163,35.1,83,spiral,10.49,0.6,-0.55,APEX,27,1,0.8,1.51,6,0.7,8.5,8.72,1,0.6,6.2,499$\pm$237,3408$\pm$79
62,IC1657,18.52921,-32.65088,Sy2,0.0262,46.6,80,spiral,10.62,3.18,0.06,APEX,27,1,2,1.78,16.3,5.7,9.39,8.89,2,4.7,7.8,304$\pm$59,3572$\pm$26
63,NGC454E,18.60391,-55.39704,Sy2,0.0164,35.2,77,uncertain,10.45,1.34,-0.17,APEX,27,1,0.8,1.17,7,0.9,8.61,8.48,1,0.5,5.7,158$\pm$135,3634$\pm$18
72,NGC526A,20.97654,-35.06544,Sy1.9,0.0169,13.9,57,elliptical,10.48,0.32,-0.81,APEX,27,1,0.7,1.19,4.3,1,8.63,9.12,1,1.7,8,601$\pm$252,5748$\pm$83
77,Mrk359,21.88548,19.17883,Sy1.5,0.0136,16.6,52,spiral,10.5,2.33,0.02,APEX,27,1,2.1,1.3,13.5,3.5,9.18,8.81,1,4,5.8,86$\pm$23,5075$\pm$7
79,CGCG459-058,22.10183,16.45932,Sy2,0.0179,13.2,77,spiral,10.83,9.87,0.39,APEX,27,1,1.1,1.02,9.9,13.8,9.77,8.78,2,14.9,10.2,522$\pm$121,11416$\pm$52
81,ESO244-IG030,22.46323,-42.32645,Sy2,0.0294,21.4,78,uncertain,10.66,6.41,0.34,APEX,27,1,1.3,1.35,13.2,9.6,9.61,8.81,2,10.2,9.9,381$\pm$120,7707$\pm$42
83,ESO353-G009,22.96001,-33.11929,Sy2,0.0173,24.3,57,uncertain,10.68,5.22,0.24,APEX,27,1,4.4,1.11,12.8,10.3,9.64,8.92,1,11.1,9.9,268$\pm$56,4934$\pm$23
95,ESO354-G004,27.92441,-36.18782,Sy1,0.0202,16.5,40,spiral,10.94,2.94,-0.2,APEX,27,1,1,1.06,6.8,5.9,9.41,8.94,2,6.2,8.4,409$\pm$166,10033$\pm$54
96,MCG-01-05-047,28.20432,-3.44684,Sy2,0.0249,66.7,89,spiral,10.88,7.16,0.22,APEX,27,1,2.9,2.19,8.4,12.8,9.74,8.88,1,10.5,7.9,281$\pm$83,5006$\pm$32
101,UGC01479,30.07939,24.47383,Sy2,0.0129,39.1,80,spiral,10.6,2.9,0.04,APEX,27,1,2.1,1.21,9.2,4.8,9.32,8.85,1,5.3,10.2,323$\pm$62,4903$\pm$31
102,NGC788,30.27691,-6.81588,Sy2,0.0127,37.6,42,elliptical,10.89,0.76,-0.75,APEX,27,1,0.5,2.88,5.9,1,8.66,8.77,1,0.4,2.2,42$\pm$35,4170$\pm$9
114,ESO197-G027,32.71889,-49.69852,Sy2,0.0267,18.5,82,uncertain,11.04,12.9,0.35,APEX,27,1,0.9,1.42,12.4,26.4,10.05,8.94,2,24.5,8.8,533$\pm$115,14295$\pm$60
116,Mrk 590,33.63984,-0.76672,Sy1.5,0.0289,27.3,41,uncertain,11.2,3.65,-0.31,APEX,27,1,1.3,1.52,11.2,8.4,9.56,8.99,2,10.1,8.4,252$\pm$44,7926$\pm$19
128,MCG+4-6-43,36.72751,23.79966,Sy1,0.0333,13.2,44,spiral,10.8,<1.15,<-0.5,APEX,27,1,1.2,1.04,6,3.2,9.14,...,1,3,3,48$\pm$54,10069$\pm$7
131,IC1816,37.9624,-36.67212,Sy2,0.025,27.7,72,spiral,10.74,3.38,0,APEX,27,1,2.2,1.5,15.2,7.5,9.51,8.98,1,7.8,8.3,192$\pm$40,5109$\pm$17
141,Mrk595,40.3953,7.18716,Sy1.5,0.0421,13,65,uncertain,10.69,1.35,-0.35,APEX,27,1,0.7,1.29,4.6,2.5,9.03,8.9,2,1.9,4,415$\pm$150,8145$\pm$79
162,MCG-02-08-038,45.01799,-10.8246,Sy1.5,0.0238,21.3,57,uncertain,10.83,1.03,-0.57,APEX,27,1,0.9,1.29,4.5,4.1,9.25,9.23,1,3.8,5.3,188$\pm$82,9739$\pm$27
165,NGC1229,47.04514,-22.96023,Sy2,0.0409,20.2,79,spiral,10.75,17.22,0.7,APEX,27,1,1.2,1.06,9.9,13.8,9.77,8.53,2,13.2,10.6,439$\pm$95,10682$\pm$48
171,MCG+00-09-042,49.25902,1.25501,Sy2,0.0273,16.1,89,spiral,10.56,12.48,0.7,APEX,27,1,1.7,1.26,13.7,13.4,9.76,8.66,1,10.7,10.2,391$\pm$135,7240$\pm$53
182,MCG-01-09-045,52.84598,-5.14168,Sy2,0.012,23.5,58,uncertain,10.27,0.16,-0.95,APEX,27,1,0.8,1.25,5.3,0.4,8.31,9.09,1,0.2,2.4,80$\pm$41,3984$\pm$13
185,2MASXJ03342453-1513402,53.60203,-15.2277,Sy1,0.017,8.6,68,uncertain,10.56,4.76,0.29,APEX,27,1,0.9,1.53,9,11.2,9.68,9,2,11.7,8.3,370$\pm$84,10459$\pm$41
189,ESO548-G081,55.51546,-21.24431,Sy1,0.0241,66.8,49,uncertain,11.19,1.56,-0.67,APEX,27,1,3.7,1.62,8.5,4.4,9.28,9.08,2,3.9,4.9,179$\pm$43,4248$\pm$22
205,ESO549-G049,60.607,-18.04758,Sy1.9,0.0444,18,69,spiral,10.92,14.92,0.51,APEX,27,1,2.3,1.4,16.1,30.9,10.12,8.95,2,28.1,12.4,391$\pm$82,7875$\pm$38
217,ESO157-G023,65.60025,-56.22563,Sy2,0.0332,9.8,87,spiral,10.47,3.04,0.16,APEX,27,1,1.8,1.6,3.4,11.3,9.68,9.2,1,25.2,8.7,658$\pm$370,13060$\pm$89
221,MCG-02-12-017,66.75586,-12.05949,Sy2,0.0178,12.3,47,spiral,10.67,2.24,-0.12,APEX,27,1,1,1.03,11.7,9.1,9.59,9.24,2,9.4,10,401$\pm$87,9739$\pm$36
226,3C120,68.29621,5.35432,Sy1,0.0147,16.8,69,uncertain,11,<1.69,<-0.49,APEX,27,1,1.3,1.22,6,8.5,9.56,...,1,4.1,3.6,160$\pm$133,10104$\pm$30
230,MCG-02-12-050,69.55911,-10.79584,Sy1.2,0.0248,16.8,70,spiral,10.9,5.61,0.1,APEX,27,1,1.4,1.27,8.6,16.8,9.86,9.11,2,14,7.7,409$\pm$109,10818$\pm$55
245,CGCG420-015,73.35724,4.06162,Sy2,0.0278,17.1,52,elliptical,10.85,2.18,-0.26,APEX,27,1,1.5,1.34,4,5.6,9.38,9.04,1,2.6,2.3,42$\pm$54,8825$\pm$19
247,ESO033-G002,73.99545,-75.54118,Sy2,0.0326,23.2,63,elliptical,10.63,0.76,-0.55,APEX,27,1,1.4,1.41,5.6,1.3,8.76,8.88,1,1.4,4,104$\pm$42,5604$\pm$14
256,2MASXJ05043414-7349269,76.14279,-73.82424,Sy2,0.0181,13.3,72,uncertain,10.81,<2.7,<-0.14,APEX,27,1,0.9,1.03,4.7,8.1,9.54,...,2,11.2,7.9,407$\pm$203,13406$\pm$52
260,CGCG468-002,77.08211,17.36334,Sy1.9,0.0286,21.2,70,elliptical,10.71,3.6,0.05,APEX,27,1,1.8,1.41,14.5,6.6,9.45,8.89,2,6,10.2,462$\pm$87,5315$\pm$36
261,IRAS05078+1626,77.68971,16.49948,Sy1.5,0.0289,23.9,53,uncertain,9.58,1.08,0.38,APEX,27,1,1.6,1.27,3.6,1.8,8.9,8.86,1,1.5,4,434$\pm$242,5349$\pm$88
262,ESO553-G022,77.99084,-18.49389,Sy2,0.0344,14.3,47,spiral,11,2.28,-0.36,APEX,27,1,1.1,1.48,5,10.3,9.64,9.28,2,8.9,4.5,269$\pm$67,12681$\pm$34
266,Ark120,79.04752,-0.14976,Sy1,0.025,16.1,49,elliptical,11.19,4.74,-0.19,APEX,27,1,1.9,1.33,7.9,14.4,9.79,9.11,1,9.7,5.5,170$\pm$149,9685$\pm$56
268,MCG-02-14-009,79.08839,-10.5615,Sy1,0.0227,24.7,63,spiral,10.86,2.18,-0.27,APEX,27,1,1.1,1.57,7.9,6.3,9.43,9.09,1,6.8,4.5,106$\pm$25,8663$\pm$10
269,ESO362-18,79.89923,-32.65775,Sy1.5,0.0188,23.6,75,uncertain,10.35,1.34,-0.09,APEX,27,1,1.6,1.27,8.9,1.5,8.82,8.69,2,1.5,6.9,231$\pm$88,3709$\pm$121
342,ESO490-IG026,100.0487,-25.89528,Sy1.2,0.0288,24.5,43,uncertain,10.94,3.15,-0.18,APEX,27,1,1.9,1.27,11.3,16.2,9.84,9.34,2,15.8,13.8,586$\pm$115,7595$\pm$48
350,2MASXJ06561197-4919499,104.04973,-49.33055,Sy2,0.0263,15.7,58,uncertain,10.89,1.72,-0.4,APEX,27,1,0.9,1.27,5.5,6.3,9.43,9.19,2,5.6,3.8,371$\pm$87,12426$\pm$53
370,2MASXJ0726,111.60973,-35.90607,Sy2,0.0283,27.2,58,elliptical,11.25,<1.6,<-0.7,APEX,27,1,0.9,1.41,4.4,3.4,9.17,...,1,1.5,2.4,154$\pm$308,8640$\pm$158
390,2MASXJ07473839-7325533,116.90978,-73.43141,Sy2,0.0142,16.4,35,elliptical,10.94,6.73,0.15,APEX,27,1,1,1.06,7.5,5.4,9.37,8.54,1,5.5,5,174$\pm$155,10884$\pm$42
402,ESO209-G012,120.49153,-49.77843,Sy1.5,0.047,18.3,61,spiral,11.31,10.68,0.06,APEX,27,1,1.3,1.26,9.7,21.5,9.96,8.93,1,19.8,10.1,429$\pm$99,12050$\pm$44
404,Mrk1210,121.02438,5.11385,Sy1.9,0.0117,15.2,38,elliptical,10.24,0.9,-0.18,APEX,27,1,1.6,1.37,9.1,1.5,8.81,8.85,2,1.4,5.2,100$\pm$29,4045$\pm$12
416,Fairall272,125.75453,-4.93487,Sy2,0.0386,13.9,77,uncertain,10.4,2.52,0.13,APEX,27,1,1.4,1.36,4.7,3.2,9.14,8.73,2,3.3,7.5,570$\pm$149,6721$\pm$71
419,2MASXJ08301655-6725289,127.56893,-67.4248,Sy1,0.0346,12.9,55,uncertain,10.77,4.21,0.07,APEX,27,1,1.7,1.03,7,9.4,9.6,8.98,2,8.8,5.6,313$\pm$75,10442$\pm$32
453,MCG-01-24,140.19273,-8.05609,Sy2,0.0192,12.6,61,spiral,10.21,1.14,-0.06,APEX,27,1,2,1.68,5.7,4.2,9.26,9.2,2,4.2,5.4,201$\pm$71,5988$\pm$34
465,ESO565-G019,143.68146,-21.92778,Sy2,0.0228,26.5,75,elliptical,10.89,4.28,-0.01,APEX,27,1,1.6,1.26,8.9,3.6,9.19,8.55,2,3.6,9.1,496$\pm$95,4683$\pm$47
475,NGC3035,147.97928,-6.82292,Sy1.9,0.0143,32,61,spiral,10.62,1.74,-0.19,APEX,27,1,1.9,2.02,5.8,3.5,9.17,8.93,2,3.2,6.3,200$\pm$71,4318$\pm$31
482,2MASXJ09594263,149.92768,-31.21624,Sy1,0.04,13,43,uncertain,10.76,1.18,-0.46,APEX,27,1,1.5,1.32,4.7,7.9,9.53,9.45,1,6.8,3.3,186$\pm$79,11185$\pm$34
485,ESO374-G025,150.84834,-37.39582,Sy1,0.0263,20.9,50,spiral,10.53,0.75,-0.48,APEX,27,1,1.1,1.09,4.1,2.3,9.01,9.13,1,1.6,4,337$\pm$134,7025$\pm$76
486,ESO499-G041,151.48074,-23.0569,Sy1,0.0118,17.1,47,uncertain,10.24,0.57,-0.38,APEX,27,1,1,1.33,8.9,0.9,8.62,8.86,2,1,7.7,285$\pm$94,3904$\pm$33
489,ESO263-G013,152.45081,-42.81123,Sy2,0.0159,23.8,56,uncertain,10.88,0.48,-0.94,APEX,27,1,0.8,1.38,3.7,2.6,9.05,9.36,1,3,4.2,289$\pm$150,9929$\pm$54
496,ARK241,155.4177,-3.45381,Sy1,0.017,13.9,32,elliptical,10.93,0.51,-0.96,APEX,27,1,0.6,1.68,4.7,4.6,9.3,9.59,2,3.9,3.4,250$\pm$131,12304$\pm$64
499,ESO317-G041,157.84633,-42.0606,Sy2,0.029,35,72,spiral,10.75,11.84,0.54,APEX,27,1,1,1.18,39.5,11.7,9.7,8.62,2,11.8,12.5,372$\pm$56,5804$\pm$25
509,2MASXJ10402231-4625264,160.09315,-46.42381,Sy2,0.0328,19.2,62,elliptical,10.7,3.88,0.09,APEX,27,1,1.2,1.33,7.1,4.1,9.24,8.65,1,3.8,10.3,518$\pm$139,7129$\pm$68
520,NGC3431,162.81266,-17.00807,Sy2,0.0238,36.5,85,spiral,10.59,1.35,-0.27,APEX,27,1,2.2,1.4,5.6,3.2,9.14,9.01,1,3.8,6.5,289$\pm$283,5414$\pm$53
582,2MASXJ12005792+0648226,180.24143,6.8064,Sy2,0.0117,15.7,68,uncertain,10.88,4.7,0.04,APEX,27,1,1.6,1.28,3.2,7.6,9.51,8.84,1,4.7,3.1,128$\pm$62,10935$\pm$24
584,LEDA38038,180.6985,-53.8355,Sy2,0.0359,18.8,52,uncertain,10.91,7.22,0.2,APEX,27,1,1,1.07,11.7,8.7,9.57,8.71,2,7.7,10.7,576$\pm$102,8259$\pm$45
586,ARK347,181.12362,20.3163,Sy2,0.05,17.8,70,uncertain,10.65,0.82,-0.54,APEX,27,1,1.2,1.32,3,1.4,8.8,8.88,1,0.8,1.5,80$\pm$124,6629$\pm$21
622,2MASXJ123137,187.90476,-47.96723,Sy1,0.0357,15.2,63,spiral,10.58,6.9,0.43,APEX,27,1,3.5,1.37,9.1,11.8,9.7,8.86,2,14.8,6.5,102$\pm$37,8384$\pm$16
626,NGC4507,188.90264,-39.90934,Sy1.9,0.0129,37.6,54,uncertain,10.81,1.97,-0.27,APEX,27,1,2,1.8,13.2,3.8,9.21,8.92,2,3.9,7.9,268$\pm$83,3541$\pm$31
629,ESO506-G027,189.72748,-27.3078,Sy2,0.029,34.1,84,uncertain,11,2.45,-0.33,APEX,27,1,0.7,1.53,7.3,4.8,9.32,8.93,2,4.2,8.6,575$\pm$135,7463$\pm$68
657,ESO323-077,196.60884,-40.41461,Sy1.5,0.0325,29.2,26,elliptical,10.93,8.66,0.26,APEX,27,1,3.6,1.3,13.4,10,9.63,8.69,2,9.6,12.9,458$\pm$81,4769$\pm$42
674,ESO509-G038,202.80762,-25.40275,Sy1,0.0156,13,53,uncertain,10.79,1.67,-0.33,APEX,27,1,0.7,1.29,8.7,4.1,9.24,9.02,1,5.3,11.1,518$\pm$119,7856$\pm$49
677,ESO383-18,203.35877,-34.0148,Sy2,0.025,13.1,81,uncertain,9.45,0.37,0.02,APEX,27,1,1.1,1.38,4.5,0.6,8.42,8.85,2,0.5,4.1,164$\pm$49,3891$\pm$26
679,NGC5231,203.95103,2.99893,Sy2,0.037,20.7,59,spiral,10.8,2.82,-0.11,APEX,27,1,2.2,1.39,9.9,9,9.59,9.13,2,9.2,8.3,413$\pm$99,6591$\pm$42
717,NGC5548,214.4981,25.13685,Sy1.5,0.036,26.3,43,spiral,10.84,1.73,-0.35,APEX,27,1,0.7,1.36,21.9,5.2,9.35,9.11,2,4.8,9.5,227$\pm$48,5169$\pm$19
719,ESO511-G030,214.84335,-26.64475,Sy1,0.0113,29.2,40,spiral,11.01,2.67,-0.3,APEX,27,1,1.1,2.42,10.7,8.2,9.54,9.12,2,7.9,6.8,259$\pm$65,6721$\pm$30
733,NGC5674,218.46783,5.45837,Sy1.9,0.0369,37.6,72,spiral,10.98,9.79,0.28,APEX,27,1,2.4,1.98,10.6,18,9.88,8.89,2,17.7,8.3,261$\pm$54,7484$\pm$23
751,IC4518A,224.42157,-43.13206,Sy2,0.0221,46.4,86,uncertain,9.76,6.18,1.01,APEX,27,1,2.8,1.69,23.3,20.1,9.93,9.14,2,19.2,11.7,378$\pm$62,4702$\pm$30
754,Mrk1392,226.48563,3.70731,Sy1.5,0.0167,18,47,spiral,10.89,4.13,-0.02,APEX,27,1,1.5,1.66,4.3,7.2,9.49,8.87,1,8,4.1,169$\pm$148,10959$\pm$25
760,2MASXJ15115979,227.99918,-21.31709,Sy1.5,0.026,12.2,46,elliptical,11.1,15.49,0.39,APEX,27,1,0.9,1.26,16,30.1,10.11,8.92,2,28.9,12.5,541$\pm$89,13352$\pm$40
836,LEDA214543,252.67814,4.60509,Sy1.9,0.0124,11.9,58,elliptical,10.72,0.99,-0.51,APEX,27,1,1.5,1.17,8.4,11.5,9.69,9.69,1,8.1,5.7,292$\pm$98,9644$\pm$43
898,ESO139-G012,264.41279,-59.94071,Sy1,0.0144,32.5,35,spiral,10.79,2.11,-0.23,APEX,27,1,1.8,2.54,6.1,4.9,9.32,9,2,4.9,6.6,308$\pm$69,5143$\pm$34
970,IC4709,276.08075,-56.36909,Sy2,0.033,30,78,uncertain,10.54,0.8,-0.46,APEX,27,1,1.1,1.48,4.4,1.2,8.73,8.83,1,1.4,5.6,325$\pm$175,4925$\pm$65
986,Fairall49,279.24264,-59.40229,Sy1.9,0.0348,14.3,56,elliptical,10.61,6.06,0.35,APEX,27,1,1.5,1.27,13.2,5.7,9.39,8.6,2,5.9,8.7,410$\pm$69,5992$\pm$37
995,Fairall51,281.22496,-62.36469,Sy1.5,0.0255,27.8,65,spiral,10.42,0.93,-0.31,APEX,27,1,2.2,1.41,7.7,2.5,9.03,9.07,2,2.4,6.6,255$\pm$74,4269$\pm$33
1009,ESO025-G002,283.66777,-78.89831,Sy1,0.0252,24.3,56,spiral,10.99,1.71,-0.47,APEX,27,1,1.1,1.11,9.9,3.7,9.2,8.96,1,4.1,5.5,109$\pm$24,8678$\pm$11
1032,ESO141-G055,290.30897,-58.67027,Sy1.2,0.0263,16,46,spiral,11.11,6.59,0.01,APEX,27,1,2,1.48,7.2,17.3,9.87,9.05,1,16.2,6.4,182$\pm$48,11135$\pm$20
1043,2MASXJ19380437,294.51831,-51.16381,Sy1.2,0.045,12.3,57,uncertain,10.67,0.91,-0.51,APEX,27,1,1.3,1.14,3.7,2.9,9.1,9.14,1,4.5,3.1,149$\pm$105,12159$\pm$29
1060,2MASXJ20005575,300.23239,-18.17427,Sy1.9,0.0168,12.1,48,elliptical,10.93,3.86,-0.08,APEX,27,1,1,1.37,8.4,12.7,9.73,9.15,1,13,9.5,551$\pm$174,11288$\pm$80
1063,ESO399-20,301.74137,-34.54851,Sy1.2,0.0335,19.4,61,uncertain,10.81,3.06,-0.09,APEX,27,1,1.1,1.29,8.7,4,9.24,8.75,2,3.7,6.4,263$\pm$91,7567$\pm$35
1064,NGC6860,302.19537,-61.09995,Sy1.9,0.0197,29,56,uncertain,10.78,2.42,-0.17,APEX,27,1,2.3,1.66,9.7,4.2,9.26,8.88,1,3.5,5.7,213$\pm$52,4407$\pm$25
1076,IIZw083,306.73296,-2.27771,Sy2,0.0477,5,33,uncertain,10.12,4.85,0.62,APEX,27,1,3.3,1.36,7.1,7.3,9.49,8.81,1,9.3,4.1,41$\pm$31,8762$\pm$2
1090,Mrk509,311.04063,-10.72353,Sy1.2,0.0296,13.5,47,elliptical,11.11,9.14,0.15,APEX,27,1,1.6,1.3,7,12.1,9.71,8.75,2,10.4,5.6,327$\pm$83,10369$\pm$47
1092,IC5063,313.00981,-57.06875,Sy2,0.0279,40.8,35,uncertain,10.87,1.34,-0.49,APEX,27,1,1.4,1.72,20.9,2.1,8.95,8.82,1,2.1,55.1,385$\pm$46,3390$\pm$20
1097,ESO464-G016,315.59912,-28.17463,Sy2,0.041,21.2,75,uncertain,10.81,3.98,0.02,APEX,27,1,1.3,1.32,6,11.6,9.69,9.09,2,13.7,9.1,631$\pm$165,10889$\pm$64
1133,Mrk520,330.17229,10.55223,Sy1.9,0.0439,14.4,47,uncertain,10.63,0,-10.27,APEX,27,1,3.6,1.04,20.3,36.4,10.19,20.02,1,32.2,9.8,246$\pm$57,8073$\pm$22
1139,NGC7212NED02,331.75831,10.23364,Sy2,0.0362,39.7,86,uncertain,11.01,19.58,0.55,APEX,27,1,1.8,1.2,10.3,14.5,9.79,8.5,1,16.4,11.2,486$\pm$115,8043$\pm$41
1150,MCG+02-57-002,335.93757,11.83587,Sy1.9,0.0477,14.4,71,uncertain,10.51,1.31,-0.23,APEX,27,1,1,1.36,6.8,5.4,9.37,9.25,1,6.2,8,280$\pm$97,9003$\pm$30
1156,ESO533-G050,338.70762,-25.67695,Sy2,0.0403,27.9,77,uncertain,10.95,1.48,-0.51,APEX,27,1,0.7,2.7,3.4,2.3,9,8.82,1,2.4,2.6,80$\pm$30,7955$\pm$12
1161,Mrk915,339.19372,-12.54522,Sy1.9,0.0193,21.6,62,spiral,10.82,2.98,-0.11,APEX,27,1,1.2,1.08,4,2.7,9.07,8.6,1,1.9,3.6,161$\pm$78,7117$\pm$24
1162,MCG+01-57-016,340.07113,8.05376,Sy1.5,0.0186,18.6,69,spiral,10.67,2.39,-0.09,APEX,27,1,3.3,1.32,6.4,11.8,9.7,9.32,1,10.7,6.2,155$\pm$47,7537$\pm$20
1163,ESO406-G004,340.63911,-37.18544,Sy2,0.0156,13.3,30,elliptical,10.88,16.29,0.57,APEX,27,1,2.2,1.04,14.6,20.5,9.94,8.73,2,18.1,8.6,305$\pm$66,8637$\pm$30
1173,UGC12243,343.68132,11.7141,Sy2,0.0362,23.2,87,uncertain,10.75,3.9,0.05,APEX,27,1,1,1.08,12.4,7.9,9.53,8.94,2,9.1,10.5,601$\pm$119,8435$\pm$45
1174,UGC12237,343.58195,11.78257,Sy2,0.0135,32.9,88,spiral,10.76,2.18,-0.2,APEX,27,1,0.8,1.5,8.8,5.6,9.38,9.04,2,5.2,7.2,382$\pm$108,8581$\pm$45
1183,Mrk 926,346.18117,-8.68572,Sy1.5,0.028,17,38,spiral,11.23,7.11,-0.04,APEX,22,1,1.4,1.35,4.3,11.7,9.7,8.84,1,6.9,2.7,104$\pm$103,14349$\pm$46
1194,LCRSB232242,351.35083,-38.44697,Sy2,0.0219,11.4,39,elliptical,10.89,6.36,0.16,APEX,27,1,1.3,1.39,10.4,13,9.74,8.94,2,10.8,5.4,212$\pm$53,10758$\pm$23
1198,NGC7682,352.26631,3.53329,Sy2,0.0359,32.4,80,spiral,10.64,14.89,0.71,APEX,27,1,1.2,1.42,8.3,2.3,8.99,7.82,1,2,5.7,152$\pm$42,5133$\pm$17
1390,ESO439-G009,171.84767,-29.25759,Sy2,0.0169,38.7,87,spiral,10.94,...,...,APEX,27,1,0.9,1.48,13.7,9.4,9.6,...,2,8.3,11.7,510$\pm$107,7166$\pm$54\\
1413,MCG-01-33-063,195.07961,-8.08737,Sy2,0.0357,27,88,spiral,10.68,...,...,APEX,27,1,1.5,1.48,6.4,8.1,9.54,...,1,6.4,7.1,326$\pm$97,7855$\pm$48\\
180,2MASXJ03305218+0538253,52.71741,5.64042,Sy1,0.016,6.5,51,uncertain,10.54,1.55,-0.18,APEX,27,1,0.9,1.32,3.5,3.4,9.17,8.98,1,4.1,2.3,41$\pm$50,13737$\pm$20
1,2MASXJ00004876-0709117,0.20323,-7.15322,Sy1.9,0.0252,6.6,63,uncertain,10,...,...,APEX,27,0,1.3,1,-0.8,2.8,9.08,...,...,...,...,...,...
6,Mrk335,1.5814,20.20295,Sy1.2,0.0194,15.1,40,elliptical,10.75,0.45,-0.87,APEX,27,0,11.7,1.33,-0.7,16.6,9.85,10.19,...,...,...,...,...
24,Mrk344,9.63381,23.6134,Sy2,0.044,16.1,81,elliptical,10.48,<0.72,<-0.46,APEX,27,0,1.3,1.04,0.8,1.2,8.73,...,...,...,...,...,...
31,MCG-02-02-095,10.78658,-11.60103,Sy2,0.0195,12.4,81,uncertain,10.03,0.15,-0.79,APEX,27,0,0.8,1.46,-0.1,0.7,8.49,9.29,...,...,...,...,...
49,MCG-07-03-007,16.36173,-42.21621,Sy2,0.027,19.2,70,elliptical,10.87,1.62,-0.41,APEX,27,0,0.9,1.31,0,1.5,8.81,8.6,...,...,...,...,...
53,2MASXJ01064523+0638015,16.6886,6.63384,Sy2,0.0444,9.6,51,elliptical,10.64,0.86,-0.51,APEX,27,0,1.3,1.23,-1.2,3.8,9.22,9.28,...,...,...,...,...
55,2MASXJ01073963-1139117,16.91518,-11.65311,Sy2,0.0235,14.8,84,uncertain,10.91,6.36,0.14,APEX,27,0,1.7,1.34,1.3,7.3,9.49,8.69,...,...,...,...,...
78,MCG-03-04-072,22.028,-18.80862,Sy1,0.0294,9.6,66,spiral,10.74,1.21,-0.43,APEX,27,0,1.2,1.13,-0.7,4.9,9.32,9.24,...,...,...,...,...
94,2MASXJ01492228-5015073,27.34267,-50.25205,Sy1.2,0.0231,18.4,69,uncertain,10.81,<1.23,<-0.48,APEX,27,0,0.7,1.05,2.1,0.9,8.59,...,...,...,...,...,...
136,ESO198-024,39.58215,-52.1923,Sy1,0.0194,10.9,63,elliptical,10.99,0.72,-0.85,APEX,27,0,1.7,1.61,-0.2,8.2,9.54,9.69,...,...,...,...,...
146,ESO479-G031,41.19884,-24.51384,Sy2/LINER,0.0224,17.7,65,uncertain,10.68,0.24,-1.08,APEX,27,0,1,1.46,-0.7,1.3,8.77,9.38,...,...,...,...,...
156,MCG-02-08-014,43.0975,-8.5103,Sy2,0.036,26.4,88,spiral,10.43,0.36,-0.72,APEX,27,0,1,1.11,1.5,0.4,8.29,8.72,2,0.6,3.4,568$\pm$266,4814$\pm$327
159,ESO417-G006,44.08972,-32.18562,Sy2,0.035,21.8,29,uncertain,10.54,0.25,-0.97,APEX,27,0,0.7,1.58,-0.2,0.5,8.34,8.94,1,0.4,3,323$\pm$273,4766$\pm$85
163,NGC1194,45.95459,-1.10371,Sy2,0.0347,32.2,62,uncertain,10.55,0.34,-0.84,APEX,27,0,0.8,1.19,0.6,0.2,8.02,8.48,...,...,...,...,...
164,ESO031-G008,46.89727,-72.83404,Sy1,0.0491,13.2,55,uncertain,10.57,0.44,-0.74,APEX,27,0,1,1.5,1.9,2,8.93,9.29,2,2.9,4.2,627$\pm$953,8013$\pm$168
190,LCRSB034324.7-394349,56.3022,-39.5748,Sy1.2,0.0267,11.4,20,elliptical,11.04,1.15,-0.69,APEX,27,0,0.9,1.36,1.5,4.2,9.26,9.19,...,...,...,...,...
193,2MASXJ03502377-5018354,57.59578,-50.30261,Sy2,0.0346,22.1,75,spiral,11.08,3.03,-0.3,APEX,27,0,1,1.32,2.4,3.9,9.22,8.74,2,5.1,5,363$\pm$266,10723$\pm$121
235,1RXSJ044154.5-082639,70.47529,-8.44276,Sy1,0.0168,6.7,55,uncertain,10.29,1.43,-0.02,APEX,27,0,1.4,1.36,2.3,7.4,9.5,9.34,...,...,...,...,...
242,MCG-01-13-025,72.92296,-3.80934,Sy1.5,0.0289,22.5,69,uncertain,10.63,0.14,-1.27,APEX,27,0,1,1.16,1.4,0.4,8.25,9.08,...,...,...,...,...
252,2MASXJ0502,75.5377,3.53053,Sy1,0.0406,12.1,55,elliptical,10.07,0.1,-1,APEX,27,0,1.1,1.29,2,0.5,8.35,9.34,...,...,...,...,...
258,2MASXJ05054575-2351139,76.44053,-23.85391,Sy2,0.046,6.6,51,elliptical,10.15,0.5,-0.37,APEX,27,0,1.5,1.33,0.3,3.9,9.22,9.52,...,...,...,...,...
270,PictorA,79.95717,-45.77884,Sy1,0.0232,9.9,63,uncertain,10.26,1.03,-0.14,APEX,27,0,0.4,1.25,-0.7,1.2,8.74,8.72,...,...,...,...,...
274,IRAS05218-1212,81.02878,-12.16913,Sy1.5,0.0135,9.2,60,elliptical,11.01,3.87,-0.14,APEX,27,0,0.9,1.42,0.3,6.1,9.42,8.83,...,...,...,...,...
279,ESO553-G043,81.61363,-21.28657,Sy2,0.0335,14.8,39,uncertain,10.66,0.29,-0.98,APEX,27,0,1.1,1.19,-0.9,1.5,8.82,9.34,...,...,...,...,...
286,MCG-2-15-4,83.45899,-13.35515,Sy2,0.0406,13.2,67,elliptical,10.68,7.43,0.38,APEX,27,0,1.8,1.03,0.1,2.9,9.1,8.22,...,...,...,...,...
302,2MASXJ05440009-4325265,86.00035,-43.42413,Sy2,0.0298,5,74,uncertain,10.04,<1.39,<0.14,APEX,27,0,0.8,1,0.6,2.8,9.08,...,...,...,...,...,...
305,ESO205-IG003NED01,87.11843,-47.75875,Sy2,0.0421,18.4,63,uncertain,11.03,62.7,1.04,APEX,27,0,1,1.06,-3,4.6,9.3,7.5,...,...,...,...,...
313,2MASXJ05580206-3820043,89.50856,-38.33456,Sy1.2,0.0346,11.1,65,spiral,10.98,<1.16,<-0.64,APEX,27,0,1.4,1.32,1,4.1,9.25,...,...,...,...,...,...
329,ESO121-IG028,95.9398,-60.979,Sy1.9,0.0327,23.2,66,uncertain,11.15,0.78,-0.94,APEX,27,0,1.3,1.09,-0.2,3.8,9.22,9.32,...,...,...,...,...
330,ESO426-G002,95.9434,-32.21648,Sy2,0.0287,31.7,48,spiral,10.75,0.83,-0.6,APEX,27,0,1.2,3.45,0.3,3.3,9.15,9.23,...,...,...,...,...
334,6dFJ0626586-370559,96.74414,-37.09959,Sy1,0.0375,5,86,spiral,9.95,2.16,0.41,APEX,27,0,1.2,1.34,0,4.2,9.26,8.92,...,...,...,...,...
358,2MASXJ07084326-4642494,107.18024,-46.71363,Sy2,0.0392,9.5,52,uncertain,10.74,<0.54,<-0.79,APEX,27,0,1.6,1.01,-1.4,5.9,9.4,...,1,5.2,3.2,256$\pm$185,14149$\pm$69
449,Mrk704,139.60834,16.30548,Sy1.2,0.0316,16,75,spiral,10.75,1,-0.53,APEX,27,0,1.5,1.26,0.1,2.8,9.09,9.09,...,...,...,...,...
456,2MASXJ09235371,140.97389,-31.69194,Sy2,0.0237,13,66,uncertain,10.78,1.02,-0.54,APEX,27,0,1,1.41,-0.2,4.6,9.3,9.29,...,...,...,...,...
468,2MASXJ093606,144.02616,-65.80938,Sy2,0.043,8.6,66,uncertain,10.43,<0.35,<-0.73,APEX,27,0,0.9,1.01,0.6,2,8.95,...,...,...,...,...,...
492,ESO374-G044,153.33289,-35.98263,Sy2,0.0224,23.8,51,spiral,10.77,1.2,-0.47,APEX,27,0,0.7,1.47,2.9,1.2,8.71,8.63,...,...,...,...,...
583,Mrk1310,180.3098,-3.67816,Sy1.5,0.0466,9.9,55,elliptical,10.1,0.38,-0.45,APEX,27,0,1.7,1.29,0.1,1.2,8.72,9.13,...,...,...,...,...
594,2MASXJ12100404-4636274,182.51687,-46.60752,Sy1,0.0252,20.6,76,uncertain,10.8,4.33,0.06,APEX,27,0,1.4,1.06,2.3,2.8,9.08,8.44,...,...,...,...,...
613,Mrk50,185.85057,2.67902,Sy1,0.045,9.6,61,elliptical,10.23,0.2,-0.81,APEX,27,0,1,1.01,2.2,0.9,8.61,9.29,...,...,...,...,...
659,NGC4992,197.27333,11.63414,Sy2,0.034,26.2,71,uncertain,10.94,1.3,-0.56,APEX,27,0,1,1.58,2.2,1.6,8.84,8.72,...,...,...,...,...
682,NGC5252,204.56614,4.54266,Sy2,0.0425,39.7,79,uncertain,11.08,1.14,-0.72,APEX,27,0,1.1,1.71,-0.1,1.4,8.8,8.75,...,...,...,...,...
687,CGCG102-048,206.06526,19.56664,Sy2,0.0278,20.3,83,spiral,10.63,0.25,-1.02,APEX,27,0,1.7,1.42,0,2.5,9.04,9.63,2,4.9,5.3,147$\pm$284,7798$\pm$66
694,IC4329A,207.33025,-30.30949,Sy1.5,0.0122,45.2,80,uncertain,10.9,1.16,-0.58,APEX,27,0,1.5,1.34,-0.7,0.7,8.53,8.47,...,...,...,...,...
696,2MASXJ1351,207.87294,-18.22951,Sy1,0.024,7.4,35,elliptical,9.78,<0.02,<-1.32,APEX,27,0,1.9,1.01,0.5,0.4,8.28,...,...,...,...,...,...
707,2MASXJ14080674-3023537,212.02827,-30.39832,Sy1,0.0262,6.8,35,uncertain,9.8,<0.07,<-0.91,APEX,27,0,1,1.01,2.1,0.8,8.56,...,...,...,...,...,...
710,2MASXJ14104482-4228325,212.6867,-42.47584,Sy2,0.0136,9,57,uncertain,10.36,<1.35,<-0.1,APEX,27,0,1.2,1.01,-0.3,2.3,8.99,...,...,...,...,...,...
795,WKK6092,242.96415,-60.63196,Sy1.5,0.0153,29.4,76,uncertain,10.51,<0.07,<-1.44,APEX,27,0,0.9,1.41,1.7,0.5,8.35,...,...,...,...,...,...
801,WKK6471,244.65195,-59.4548,Sy1,0.0154,13.5,52,uncertain,10.95,1.63,-0.46,APEX,27,0,1.5,1.49,-0.3,4.5,9.29,9.07,...,...,...,...,...
981,2MASXJ18305065+0928414,277.71097,9.47833,Sy1.8,0.0386,24.5,39,elliptical,10.7,0,0,APEX,27,0,0.8,1.14,2,0.5,8.35,...,...,...,...,...,...
988,ESO103-035,279.58468,-65.42755,Sy1.9,0.0163,27.6,62,uncertain,10.34,1.1,-0.18,APEX,27,0,0.9,1.31,0.7,0.3,8.14,8.09,...,...,...,...,...
1016,2MASXJ1857,284.28231,-78.47254,Sy1,0.0282,14.5,47,uncertain,11.06,2.43,-0.38,APEX,27,0,1.1,1.17,0.6,3.5,9.18,8.79,...,...,...,...,...
1099,2MASXJ2109,317.29156,-9.67077,Sy1.2,0.0426,18.3,64,uncertain,10.74,0.59,-0.75,APEX,27,0,1.1,1.39,-0.4,1.4,8.79,9.01,...,...,...,...,...
1114,6dFJ2132022,323.00919,-33.71494,Sy1,0.0457,10,56,elliptical,10.4,<0.2,<-0.95,APEX,27,0,0.9,1.23,-0.4,1.7,8.87,...,...,...,...,...,...
1131,PKS2153-69,329.27494,-69.6899,Sy1.8,0.0333,30.2,75,elliptical,11.06,<1.05,<-0.74,APEX,27,0,1.1,1.13,-1.3,1.6,8.84,...,...,...,...,...,...
1178,KAZ320,344.88716,24.9183,Sy1.5,0.0299,6.8,53,elliptical,10.22,2.01,0.17,APEX,27,0,0.9,1.42,-0.4,2.5,9.03,8.73,1,2.9,4.1,362$\pm$273,10233$\pm$135
1185,PG2304+042,346.76214,4.54917,Sy1.2,0.0466,10.1,61,uncertain,10.71,<0.1,<-1.47,APEX,27,0,1.2,1.02,1.5,3.9,9.22,...,...,...,...,...,...
1186,SWIFTJ2307.9+2245,346.9536,22.71034,Sy2,0.03,26,69,uncertain,11.04,<1.45,<-0.59,APEX,27,0,1.2,1.11,0.1,2.6,9.06,...,...,...,...,...,...
1192,2MASXJ23222444-0645375,350.60196,-6.76055,Sy2,0.0277,9.7,73,elliptical,10.37,<1.28,<-0.13,APEX,27,0,1.4,1.01,-2.1,2.7,9.06,...,...,...,...,...,...
60,Mrk975,18.46267,13.27175,Sy1.2,0.0232,12.4,66,uncertain,10.98,13.03,0.4,JCMT,20,1,0.8,1.5,16.6,32.1,10.14,9.02,2,76.7,7.7,416$\pm$106,14928$\pm$40
74,NGC513,21.11166,33.79948,Sy2,0.0328,22.3,73,spiral,10.86,7.17,0.23,JCMT,20,1,2,1.7,11.9,9.5,9.61,8.75,2,45.7,6.3,390$\pm$96,5800$\pm$34
153,NGC1125,42.91856,-16.65064,Sy2,0.0111,14.2,64,spiral,10.43,1.7,-0.05,JCMT,20,1,2.2,2.02,4.4,1.5,8.82,8.58,2,18.2,3.8,211$\pm$44,3265$\pm$20
176,IRAS03219+4031,51.30396,40.69801,Sy2,0.0346,6.6,47,uncertain,10.38,15.58,0.93,JCMT,20,1,4.8,1.95,3.9,73.4,10.49,9.3,2,132.1,5.2,455$\pm$113,14415$\pm$57
228,Mrk618,69.09289,-10.37608,Sy1.2,0.0167,18.1,74,spiral,10.92,20.86,0.65,JCMT,20,1,4.2,1.54,11.3,29.3,10.1,8.78,1,77.1,6.4,145$\pm$36,10661$\pm$12
236,UGC03142,70.945,28.97191,Sy1.9,0.0293,26.4,70,spiral,10.72,4.43,0.13,JCMT,20,1,1.4,3.05,6.6,4,9.24,8.59,1,40,3,95$\pm$20,6583$\pm$11
237,2MASXJ04440903+2813003,71.03759,28.21687,Sy2,0.0406,35.5,65,elliptical,10.63,1.16,-0.37,JCMT,20,1,3.2,2.14,10.9,5.6,9.38,9.32,2,40,5.8,350$\pm$71,3348$\pm$28
310,MCG+08-11-011,88.72335,46.43938,Sy1.5,0.0238,54.8,57,spiral,11.03,3.93,-0.14,JCMT,20,1,1.5,4.33,4.1,8.9,9.58,8.98,1,70.9,4.5,245$\pm$64,6272$\pm$30
316,IRAS05589+2828,90.54363,28.47207,Sy1.2,0.0294,7.2,85,uncertain,10.87,3.06,-0.14,JCMT,20,1,0.9,1.59,5.2,8.4,9.56,9.07,1,28.6,2.2,78$\pm$21,10104$\pm$24
337,VIIZW073,97.60647,63.67812,Sy2,0.0268,34.3,39,spiral,10.76,18.26,0.71,JCMT,20,1,3.8,1.62,4.5,12.3,9.72,8.46,1,50.9,2.5,54$\pm$41,12151$\pm$17
349,UGC03601,103.95635,40.00032,Sy1,0.048,14.7,60,elliptical,10.33,0.78,-0.31,JCMT,20,1,4.1,1.94,4.1,1.7,8.87,8.98,1,20.9,2.2,81$\pm$33,5083$\pm$12
399,2MASXJ07595347+2323241,119.97271,23.39009,Sy2,0.0254,21.1,77,spiral,11.03,15.85,0.45,JCMT,20,1,1.6,1.61,12.1,25.5,10.04,8.84,2,70.7,7.4,544$\pm$88,8688$\pm$39
400,IC0486,120.0874,26.6135,Sy1.9,0.0293,19.9,64,spiral,10.87,4.24,0,JCMT,20,1,5.2,2.2,5.1,25.6,10.04,9.41,2,86,4.6,294$\pm$56,8057$\pm$25
405,MCG+02-21-013,121.19327,10.77668,Sy2,0.0103,19.6,64,uncertain,11.07,7.42,0.09,JCMT,20,1,2.7,1.91,3.7,12,9.71,8.84,1,62.7,5.3,359$\pm$112,10302$\pm$43
439,Mrk18,135.49335,60.15174,Sy1.9,0.0488,18,78,uncertain,10.05,1.4,0.14,JCMT,20,1,1.5,1.45,4.3,0.8,8.57,8.43,2,10.5,3.6,233$\pm$137,3304$\pm$48
460,Mrk705,141.51362,12.73439,Sy1.2,0.0347,16.1,18,uncertain,10.77,4.99,0.14,JCMT,20,1,1.3,1.11,6.8,8.3,9.55,8.85,2,32.5,6.9,424$\pm$190,8653$\pm$62
517,UGC05881,161.6771,25.9316,Sy2,0.0201,14.5,56,spiral,10.47,3.56,0.22,JCMT,20,1,2.9,1.6,3.9,3.3,9.15,8.6,2,29.5,4.3,297$\pm$75,6232$\pm$27
519,Mrk417,162.37886,22.96455,Sy2,0.033,11.3,34,elliptical,10.49,0.58,-0.57,JCMT,20,1,2.1,4.17,5.3,23.1,9.99,10.23,1,105.2,3.4,118$\pm$40,9926$\pm$13
532,IC2637,168.45733,9.5863,Sy1.9,0.0104,18.1,57,uncertain,10.91,15.04,0.52,JCMT,20,1,1.1,1.54,20.4,33.6,10.16,8.98,2,77.6,10.7,537$\pm$92,8765$\pm$41
552,Mrk739E,174.12222,21.59611,Sy1,0.025,20.4,68,spiral,10.9,10.47,0.37,JCMT,20,1,3.4,1.74,12.2,19.9,9.93,8.91,1,65.3,5.3,91$\pm$19,8962$\pm$7
580,IC0751,179.71924,42.57032,Sy2,0.0293,26.3,88,spiral,10.96,10.21,0.31,JCMT,20,1,2.4,1.29,4.7,9,9.59,8.58,1,50.7,9.2,592$\pm$168,9319$\pm$66
588,UGC07064,181.18052,31.17726,Sy1.9,0.0129,21.9,31,spiral,10.91,7.73,0.23,JCMT,20,1,2.4,1.79,22.9,20.2,9.93,9.05,2,63.7,5.3,105$\pm$18,7490$\pm$7
608,Mrk766,184.61047,29.81294,Sy1.5,0.0214,25.6,49,uncertain,10.42,3.02,0.19,JCMT,20,1,4.3,1.46,7.9,2.3,8.99,8.51,1,21.1,3.7,135$\pm$39,3874$\pm$16
654,NGC4939,196.05967,-10.3395,Sy2,0.0206,62.7,67,spiral,10.83,3.27,-0.07,JCMT,20,1,0.7,8.71,12,5.9,9.41,8.89,2,81,7.2,381$\pm$96,3151$\pm$38
670,MCG-03-34-064,200.60192,-16.72844,Sy1.9,0.0111,25.3,56,elliptical,10.78,7.1,0.29,JCMT,20,1,2.5,1.5,4.9,3.6,9.19,8.34,2,29.3,6.5,401$\pm$100,5083$\pm$38
723,NGC5610,216.0955,24.61419,Sy2,0.0169,39.4,87,spiral,10.64,6.8,0.37,JCMT,20,1,2.4,1.83,19.9,15.8,9.83,9,2,62.8,10.4,275$\pm$47,5061$\pm$18
735,Mrk817,219.09201,58.79429,Sy1.2,0.0286,15.4,46,spiral,10.82,8.46,0.34,JCMT,20,1,1.2,1.66,7.3,6.9,9.47,8.54,2,62.6,10.1,81$\pm$30,9337$\pm$13
772,MCG-01-40-001,233.33623,-8.70053,Sy2,0.0314,43.7,77,uncertain,10.88,3.56,-0.07,JCMT,20,1,2.2,2.4,7.7,11.7,9.7,9.15,2,61.2,5.2,203$\pm$41,7005$\pm$18
783,NGC5995,237.10394,-13.75756,Sy1,0.0171,24.3,65,spiral,11.17,14.99,0.32,JCMT,20,1,1.2,1.7,23.7,29.1,10.09,8.92,2,79,13.9,476$\pm$67,7604$\pm$29
841,NGC6240,253.2454,2.40101,Sy1.9,0.0286,39.9,78,uncertain,11.32,75.65,0.9,JCMT,20,1,2,1.48,38.9,105.5,10.65,8.77,1,128.5,14.9,370$\pm$66,7338$\pm$21
1042,2MASXJ19373299-0613046,294.38761,-6.218,Sy1.5,0.0108,19.8,36,spiral,10.27,2.37,0.2,JCMT,20,1,3.1,1.85,13.8,3.3,9.15,8.78,2,28.8,6.7,164$\pm$28,3209$\pm$11
1077,MCG+04-48-002,307.12037,25.72338,Sy2,0.0193,29.3,80,spiral,10.48,11.06,0.71,JCMT,20,1,2,1.54,23.9,9.8,9.62,8.58,2,46.6,7.4,458$\pm$93,4205$\pm$43
1177,UGC12282,344.73047,40.93233,Sy1.9,0.014,57.8,83,spiral,11.1,3.44,-0.26,JCMT,20,1,3.6,3.48,3.2,2.6,9.06,8.52,1,33.4,2.1,55$\pm$53,5032$\pm$8
1189,NGC7603,349.73606,0.24387,Sy1,0.0113,31.2,50,spiral,11.37,9.03,-0.05,JCMT,20,1,2.5,1.66,8.1,18.7,9.9,8.95,2,68.8,8.1,535$\pm$114,8816$\pm$43
502,NGC3281,157.96701,-34.85368,Sy2,0.0311,82,65,spiral,10.98,4.51,-0.05,JCMT,20,0,17.1,1.8,2.6,3.8,9.22,8.56,...,...,...,...,...
467,MCG +10-14-025,143.96499,61.35325,Sy1.9,0.0392,13.5,69,uncertain,10.85,128.89,1.49,JCMT,20,1,...,1.03,10,61.8,10.42,8.31,literature,...,...,...,...
1182,NGC 7469,345.81505,8.87391,Sy1.5,0.016,31.8,62,spiral,11.04,35.56,0.79,JCMT,20,1,...,1.48,10,38.3,10.21,8.66,literature,...,...,...,...
134,NGC 985,38.65763,-8.78779,Sy1.5,0.0429,15.5,42,uncertain,11.11,10.9,0.22,IRAM,22,1,...,1.7,20.3,49.3,10.32,9.28,literature,...,...,...,...
531,ESO 438- G 009,167.69999,-28.50102,Sy1,0.0237,15.1,72,spiral,10.6,12.19,0.66,IRAM,22,1,...,1.02,29.7,11,9.67,8.59,literature,...,...,...,...
704,ESO 578- G 009,209.15296,-19.5291,Sy1,0.0349,22.2,89,spiral,10.77,3.92,0.04,IRAM,22,1,...,1.38,14.7,12.4,9.72,9.13,literature,...,...,...,...
130,Mrk 1044,37.52302,-8.99812,Sy1,0.0161,14,55,uncertain,10.39,0.65,-0.44,IRAM,22,1,...,1.06,10.9,1.1,8.68,8.87,literature,...,...,...,...
272,2MASX J05210136-2521450,80.25582,-25.36256,Sy2,0.0426,10.8,44,uncertain,10.01,131.99,2.15,SEST,23,1,...,1.03,11.4,12.5,9.73,7.61,literature,...,...,...,...
1127,NGC 7130,327.08136,-34.95124,Sy1.9,0.0161,31.3,41,uncertain,10.9,33.32,0.87,SEST,23,1,...,1.29,10,27.5,10.07,8.55,literature,...,...,...,...
1141,NGC 7214,332.28194,-27.80946,Sy1,0.0227,35.7,44,spiral,11.17,8.24,0.06,CSO,32,1,...,1.19,9.8,30.4,10.11,9.2,literature,...,...,...,...
641,NGC 4748,193.05196,-13.41476,Sy1.5,0.0138,29.7,72,uncertain,10.54,2.07,-0.05,CSO,32,1,...,1.55,8,6.6,9.45,9.13,literature,...,...,...,...
577,MCG -01-30-041,178.15904,-5.207,Sy1.8,0.018,24.2,83,uncertain,10.45,3.03,0.17,CSO,32,1,...,1.41,7.2,3.6,9.19,8.7,literature,...,...,...,...
562,NGC 3822,175.54621,10.27784,Sy1,0.0206,30.4,76,spiral,11,14.05,0.42,CSO,32,1,...,1.1,10.4,18.7,9.9,8.75,literature,...,...,...,...
633,NGC 4619,190.43562,35.06271,Sy1.9,0.0231,30.8,66,spiral,11.01,6.66,0.09,CSO,32,1,...,1.7,10.9,15.7,9.83,9,literature,...,...,...,...
